Continuous Object Representation Networks: Novel View Synthesis without Target View Supervision

Novel View Synthesis (NVS) is concerned with synthesizing views under camera viewpoint transformations from one or multiple input images. NVS requires explicit reasoning about 3D object structure and unseen parts of the scene to synthesize convincing results. As a result, current approaches typically rely on supervised training with either ground truth 3D models or multiple target images. We propose Continuous Object Representation Networks (CORN), a conditional architecture that encodes an input image's geometry and appearance that map to a 3D consistent scene representation. We can train CORN with only two source images per object by combining our model with a neural renderer. A key feature of CORN is that it requires no ground truth 3D models or target view supervision. Regardless, CORN performs well on challenging tasks such as novel view synthesis and single-view 3D reconstruction and achieves performance comparable to state-of-the-art approaches that use direct supervision. For up-to-date information, data, and code, please see our project page: https://nicolaihaeni.github.io/corn/.

==> figures/concept_3d.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'concept_3d.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{984.91514672bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40293233)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.10506575,0.19764687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} \end{tabular}}}}%
    \put(0.04728489,0.3698099){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{\textbf{Inputs}}\end{tabular}}}}%
    \put(0.92133274,0.36416644){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{\textbf{Output}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{concept_3d.pdf}}%
    \put(0.02605197,0.17106354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Input images $I_i^j$ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{concept_3d.pdf}}%
    \put(0.06462492,0.31319392){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Input camera \\ poses $T_i^j$     \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{concept_3d.pdf}}%
    \put(0.06467397,0.34997152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Target camera\\pose  $T_i^G$      \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{concept_3d.pdf}}%
    \put(0.62356113,0.32735958){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{\textbf{Projection from 3D to 2D}}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{concept_3d.pdf}}%
    \put(0.9103726,0.17986298){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Target image $\hat{I}_i^G$ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{concept_3d.pdf}}%
    \put(0.4812741,0.03449074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l} Inverse Mapping $\hat{I}_i^j=\mathcal{M}(\hat{I}_i^G, T_i^G, T_i^j)$  \end{tabular}}}}%
    \put(0.42843729,0.43777624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{ }\end{tabular}}}}%
    \put(0.15509455,0.11921392){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textbf{\textbf{Losses}}\end{tabular}}}}%
    \put(0.11313877,0.09393137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}\textit{ }\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{concept_3d.pdf}}%
    \put(-0.00011269,0.00571478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Input images $I_i^j$ \end{tabular}}}}%
    \put(0.08427601,0.00625552){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Reconstruction $\hat{I}_i^j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{concept_3d.pdf}}%
    \put(0.06719916,0.48503158){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0558884\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{concept_3d.pdf}}%
    \put(0.40124609,0.37877882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25000012}\smash{\begin{tabular}[t]{l}Mapping $\hat{I}_i^G = \mathcal{M}(I_i^j, T_i^j, T_i^G)$\end{tabular}}}}%
    \put(0.39175287,0.14587889){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$z_j$\end{tabular}}}}%
    \put(0.35915952,0.2990359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$F_j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{concept_3d.pdf}}%
    \put(0.21549572,0.00537944){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}_j\end{tabular}}}}%
    \put(0.29370144,0.0047193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}_G\end{tabular}}}}%
    \put(0.41928319,0.324984){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{x}\end{tabular}}}}%
    \put(0.47276152,0.2373301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.2335328,0.24176028){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.53957543,0.29805929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}_j\end{tabular}}}}%
    \put(0.66361991,0.29742642){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{v}_G\end{tabular}}}}%
    \put(0.79489762,0.23922873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r$\end{tabular}}}}%
    \put(0.52022756,0.14176517){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_i^j$\end{tabular}}}}%
    \put(0.69173809,0.14429669){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T_i^G$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/supp_recon3d.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'supp_recon3d.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{744.17616921bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59326312)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{supp_recon3d.pdf}}%
    \put(0.03328995,0.59991764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17507376\unitlength}\centering Input \end{minipage}}}%
    \put(0.512557,0.59920551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17507376\unitlength}\centering Input \end{minipage}}}%
    \put(0.22040232,0.59893671){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13975185\unitlength}\centering UniCORN\\ \end{minipage}}}%
    \put(0.79618315,0.59970377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13975185\unitlength}\centering UniCORN\\ \end{minipage}}}%
  \end{picture}%
\endgroup%

